FPIM: Field-Programmable Ising Machines for Solving SAT

On-chip analog Ising Machines (IMs) are a promising means to solve difficult combinatorial optimization problems. For scalable on-chip realizations to be practical, 1) the problem should map scalably to Ising form, 2) interconnectivity between spins should be sparse, 3) the number of bits of coupling resolution (BCR) needed for programming interconnection weights should be small, and 4) the chip should be capable of solving problems with different connection topologies. We explore these issues for the SATisfiability problem and devise FPIM, a reconfigurable on-chip analog Ising machine scheme well suited for SAT. To map SAT problems onto FPIMs, we leverage Boolean logic synthesis as a first step, but replace synthesized logic gates with Ising equivalent circuits whose analog dynamics solve SAT by minimizing the Ising Hamiltonian. We apply our approach to 2000 benchmark problems from SATLIB,demonstrating excellent scaling, together with low sparsity and low BCR that are independent of problem scale. Placement/routing reveals a very feasible requirement of less than 10 routing tracks to implement all the benchmarks, translating to an area requirement of about 10mm^2 for a programmable 1000-spin FPIM in 65nm technology.

==> bib/0-USEFUL-LATEX-SNIPPETS.txt <==
Some commonly-used newcommands
==================================================
\newcommand{\ignore}[1]{}

\newcommand{\redHL}[1]{{\color{red}\bf #1}}
\newcommand{\jnote}[1]{{\color{blue}#1}}
\newcommand{\jsumm}[1]{{\hfil{\color{blue}\uline{#1}}\hfil}\\}

%% how to properly terminate \wrt, \vs, etc:
%% DON'T use ~ (which is \nobreakspace{}), \/ (probably the same thing)
%% DO use \ : eg, \vs\ or \wrt\ . This makes it treat the trailing . as a
%% regular characters, spaces after which are treated normally.
%% See https://tex.stackexchange.com/questions/488777/non-breaking-normal-sized-space-after-period (the last reply)
\newcommand{\eg}{{\it e.g.\/}}
\newcommand{\ie}{{\it i.e.\/}}
\newcommand{\etc}{{\it etc.\/}}
\newcommand{\wrt}{{\it wrt}} 
\newcommand{\perse}{{\it per se}}
\newcommand{\apriori}{{\it a priori}}
\newcommand{\vs}{{\it vs.\/}}

\newcommand{\be}[1]{\begin{equation}\eqnlabel{#1}}
\newcommand{\ee}{\end{equation}}
\newcommand{\ddt}[2]{\frac{d#1}{d#2}}
\newcommand{\eqnlabel}[1]{\label{#1}}
\newcommand{\eqnref}[1]{\cref{#1}}


Changing the (page number) footer
==================================================
\renewcommand{\thepage}{White Paper - Page \arabic{page}}


reducing file size of PDF (eg, of embedded images)
==================================================

- quick hack
  - (more effective) ps2pdf -dPDFSETTINGS=/printer file.pdf file-reduced.pdf
    - other settings: /screen, /epub, /prepress, /default
  - ps2pdf -dPrinted="false" file.pdf file-reduced.pdf
    - see https://tex.stackexchange.com/questions/245801/local-hyperlinks-broken-after-pdf-processing-with-ghostscript

Some misc things
================================================================================================

- rendering a text ~ (tilde) properly 
  - \usepackage[T1]{fontenc} % apparently makes \textasciitilde work right - and it does!

- a proper longemdash, that doesn't make me feel like putting spaces around it:
  - \newcommand{\longemdash}{\rule[.5ex]{1.3em}{0.5pt}}
    - this is in newcommands-misc

- numbered paragraph and subparagraph
  - in the preamble: \setcounter{secnumdepth}{5} % for numbered \paragraphs and \subparagraph
    - this is in newcommands-misc

- removing indentation from subparagraph
  - % remove indentation from subparagraph
    \makeatletter
    \renewcommand\subparagraph{%
     \@startsection {subparagraph}{5}{\z@ }{3.25ex \@plus 1ex
     \@minus .2ex}{-1em}{\normalfont \normalsize \bfseries }}%
    \makeatother
    - this is in newcommands-misc

- newline after paragraph/subparagraph heading:
  - \subparagraph{Oscillator Potts Machines}\seclabel{OPM}\mbox{}\\

- ensuring that the page size is US letter
  - \documentclass[letterpaper] DOES NOT WORK
  - IMMEDIATELY after \documentclass{...} (before pulling in fullpage, changing margins, etc.):
    - \RequirePackage[letterpaper]{geometry}
  - see 2020 VBFF submission coverpage/abstract.tex for an example

- confirming a produced PDF's page size:
  - identify -verbose some.pdf | grep "Print size" 
    - (identify is from the imagemagick package)
 
- using \footcite{} with the footbib package for citations in footnotes
  - see 2021 VBFF submission for a concrete example (using footbib-hacked.sty - in bib-git/1-example-paper-templates)
  - summary:
    - in the tex file
      - \usepackage[nosplit,citeonce(document)]{footbib-hacked}
      - \newcommand{\footlinespread}{1.0} % used in footbib-hacked to make line spacing indep. of document's
      - \setlength{\footbibskip}{0.5em}
      - \let\cite=\footcite
      - \footcite{RoMeTCAD2006}
      - \footbibliographystyle{ieeetr} % IEEEtran doesn't work with footbib, but ieeetr (more compact than unsrt) does
      - \footbibliography{stringdefs,jr,von-Neumann-jr,PHLOGON-jr,tianshi}
    - compiling:
      - pdflatex thefile
      - bibtex thefile.fb # not just thefile (change this in the Makefile)



================================================================================================
generating a cleaned-up version for, eg, journal submission: bundle-included-latex-files, strip-comments-from-latex, bibexport
-----------------------------------------------------------------------------------------------------------------------------

- ~/bin/strip-comments-from-latex LIM-UCNC.tex > LIM-UCNC-cleaned.tex
  - WARNING: this has a bug that seems to create empty lines sometimes, so CHECK carefully using diffpdf (last step below) and edit out the empty lines manually in LIM-UCNC-cleaned-bundled.tex at the end
- pdflatex LIM-UCNC-cleaned.tex; bibtex LIM-UCNC-cleaned; pdflatex LIM-UCNC-cleaned.tex; pdflatex LIM-UCNC-cleaned.tex 
- bundle-included-latex-files LIM-UCNC-cleaned.tex > LIM-UCNC-cleaned-bundled.tex
- pdflatex LIM-UCNC-cleaned-bundled.tex; bibtex LIM-UCNC-cleaned-bundled; pdflatex LIM-UCNC-cleaned-bundled.tex; pdflatex LIM-UCNC-cleaned-bundled.tex 
- bibexport -o LIM-UCNC.bib LIM-UCNC-cleaned-bundled.aux
- edit LIM-UCNC-cleaned-bundled.tex manually and change the bibliography command at the end to use only LIM-UCNC.bib
- pdflatex LIM-UCNC-cleaned-bundled.tex; bibtex LIM-UCNC-cleaned-bundled; pdflatex LIM-UCNC-cleaned-bundled.tex; pdflatex LIM-UCNC-cleaned-bundled.tex 
- rm figures/*converted-to.pdf
- tar zcvf LIM-UCNC-submission.tgz LIM-UCNC-cleaned-bundled.{tex,pdf} LIM-UCNC.bib splncs04.bst llncs.cls figures
  - you might want to make a top level directory for the above and put in a 0-README before making a tarball of it
- go somewhere else, untar the tarball, and make sure latex works.
- finally, run diffpdf between PDFs generated from the original source and the cleaned-bundled version and check visually.

----
bibexport (extremely useful when using multiple .bib files linked to bib-git/)

from https://tex.stackexchange.com/questions/41821/creating-bib-file-containing-only-the-cited-references-of-a-bigger-bib-file:

	"""
	With a TeX Live distribution (possibly also with MiKTeX) there is a bibexport program. Assuming your document is myarticle.tex, you have to compile it normally and then you call
	
	bibexport -o extracted.bib myarticle.aux
	
	where extracted.bib is the name that you want to give to your new .bib file. Notice that you have to give the extension .aux (or no extension at all).
	
	Then you have to change the name of the .bib file in your document, in order to use extracted.bib.
	"""



setting up and using vimtex + latexmk (alternative to background-latex/pdflatex, and a good one)
================================================================================================

There are two things you need to get working:

1. latexmk - an automated latex compilation system that figures out how many times to run latex, runs bibtex, etc., for you.
2. vimtex - a simple vim plugin that uses latexmk (with pdf) and displays using a PDF browser (like zathura). It features forward and backward sync from vim to the PDF viewer, using a functionality in recent texlive distributions called synctex.

Installation:
------------
- latexmk already comes with texlive (texlive-core)
- vimtex
  - there seems to be no Arch package any more for it.
  - the webpage is: https://github.com/lervag/vimtex/wiki/introduction#feature-overview
    - the git repo is at https://github.com/lervag/vimtex
  - to install:
    - cd ~/.vim/
    - git clone https://github.com/lervag/vimtex.git vimtex-git
    - make soft links in ~/.vim/ to everything under vimtex-git/. If some of the directories already exist in ~/.vim/ (such as autoloads), cd into them and then make soft links to the appropriate files under vimtex-git/.../
    - there is some information here about vim's startup directory structure: http://www.panozzaj.com/blog/2011/09/09/vim-directory-structure/
    - next time you start vim or gvim, vimtex should automatically get loaded.
      - but to get the documentation (help vimtex) working, you need to (in vim):
        :helptags ~/.vim/doc/
      - and then :help vimtex works
- zathura
  - yaourt -S zathura
- xdotool (needed for synctex)
  - yaourt -S xdotool
   

Configuration
-------------

- latexmk has its own configuration file: ~/.latexmkrc
  - but I'm not really using it yet.

- vim-tex
  - in your ~/.vimrc:
    - add 
      let g:vimtex_view_method = 'zathura'
  - :help vimtex has a lot of information - see that for other options

- set up your window manager so that focus does change during forward/backward sync:
  - compiz: 
    - in CCSM->General Options->Focus & Raise Behaviour, set the Focus Prevention Windows to:
      - (any) & !(class=xterm) & !(class=firefox) & !(class=vim) & !(class=Zathura)
        - note: class = vim and Gvim work, but gvim does not. vim is probably more general.
    - this works with Focus Prevention Level: Low for sure, should work with everything
    - bug(?): forward sync (with \lv in gvim) does not bring the zathura window up front, even with this, though it highlights the correct text in zathura. But reverse sync (CTRL-LEFTMOUSE in the zathura window) works well.


Use
---

- Let latexmk know which is your main latex file:
    There are different methods to do this (help vimtex will tell you). One easy way is to create a file with the '.latexmain' extension.

     For example, if your main file is
          book-top.tex
     Then create an empty file with the name
          book-top.tex.latexmain, i.e.,
                touch book-top.tex.latexmain
   
     and latexmk will know that book-top.tex is your main file.
   
- start gvim on one of the source files:
  - gvim --servername <myprojectname> file.tex
    - <myprojectname>=VIM tested, works fine
    - if there is only one gvim running on the system, it often works even without the --servername argument.

- in gvim:
  - \ll to start/stop vimtex
    - \ll should automatically start the viewer, but you might need to wait a while - sometimes it first says fail, then after some time, says success.
  - \lv to bring up zathura
    - or to do forward sync: put the cursor somewhere in gvim and then hit \lv, the zathura window highlights that line/para.
  - \li shows all kinds of info that can be useful for debugging

- in zathura:
  - CTRL-LEFTMOUSE will do reverse sync:  take focus to the gvim window and move the cursor to the right sentence/para.

- OLD NOTES:
  - latexmk - there is an ubuntu package for it. man latexmk for details.
    - see http://www.hermann-uwe.de/blog/faster-and-more-comfortable-latex-editing-and-previewing-with-latexmk
      - haven't played much with it, but it has problems with xpdf
      - but see this (from the above link):
        """
        By creating a .latexmkrc file in your home folder and including the
        line
        
        $pdf_previewer = "start evince";
        $pdf_update_method = 0;
        
        Latexmk will then use evince as the pdf viewer and autoupdate it. I
        wrote a bit about it on http://www.tjansson.dk/?p=278.
        """
  
  - maybe change background-latex to be triggered by vim autocmd:
    (from comments posted at the above link)
    """
    You can do it all from vim (e.g. by using :autocmd bufwritepost * make).
    Ulrik's "onchange" utility does exist, as well, and is called inotifywait.
    """

===============================================================================

Cleveref package
----------------

% load cleveref last, but before algorithm2e (which breaks cleveref)
\RequirePackage[compress,capitalise,noabbrev]{cleveref} % defines \cref, \Cref, etc; options are compress (don't sort), sort (don't compress), sort&compress (default), nosort (neither sort nor compress)

Just use \label{name} and \cref{name,name2,...}. It figures everything out.
At the beginning of a sentence, use \Cref.

To change the labels used, use: 
\crefformat{〈type〉}{〈format 〉} % for \cref
\Crefformat{〈type〉}{〈format 〉} % for \Cref
- type can be, eg, equation, figure, table
- <format> can be anything with three arguments, #1, #2, and #3.
  - #1 is the actual counter no (eg, equation or table number)
  - #2 and #3 are used (somehow) to set up hyperlinks if the hypperef package is
    active. #2 must appear before #3, and normally, you'd put them around #1.
- example:
  \crefformat{equation}{(#2#1#3)} 


Embedding movies in LaTeX
-------------------------

- see http://darkwing.uoregon.edu/~noeckel/PDFmovie.html


Multi-line subscripts and superscripts (from David Soloveichik)
---------------------------------------------------------------

The substack command can be used to produce a multi-line subscripts or superscripts:
- \sum_{\substack{0\le i\le m\\ 0<j<n}} P(i,j) produces a two-line subscript underneath the sum.
- A slightly more general form is the subarray environment which allows you to specify that each
  line should be left-aligned instead of centered, as here: 
  - \sum_{\begin{subarray}{l} i\in\Lambda\\ 0<j<n \end{subarray}} P(i,j).

converting ps images to pdf while retaining the bounding box
------------------------------------------------------------
(useful for pdflatex and vimtex/\ll, which uses pdflatex)

    ps2pdf -dEPSCrop file.eps




converting images to eps (and retaining quality during the subsequent conversion to pdf)
----------------------------------------------------------------------------------------

- for jpeg images (but they can't handle transparent backgrounds)
  - use jpeg2ps
  - or better, use convert oof.jpg eps2:oof.eps

- for png images (can handle transparent backgrounds)
  - convert oof.png eps3:oof.eps  works nicely if you don't make the figure with a transparent
    background.
  - if you use gimp with Color->Alpha to make the background transparent, it doesn't work (for me 
    on Arch - dies with an error). No solution yet.

- to retain image quality in dvi2pdf or dvi2pdfm
  - see this nice page: http://electron.mit.edu/~gsteele/pdf/
  - summary: edit the eps file and add the following below the comments:
    """
    systemdict /setdistillerparams known {
    << /AutoFilterColorImages false /ColorImageFilter /FlateEncode >> setdistillerparams
    } if
    """
  

formatting citations well
-------------------------

- there's the cite package - I use it standardly, though I've forgotten what it does
- natbib seems more powerful. Here's the natbib invocation used in the 2014 NSF PIRE proposal
  - \RequirePackage[square,sort&compress,comma,numbers]{natbib}
- there's also biblatex, which needs to be checked out


Spelling and grammar check
--------------------------
- use LanguageTool for grammar checking
  - see ~/local/src/LanguageTool-contribs-git/0-README
- ispell
- vim's spelling checker (:set spell)
- this thread has a lot of good info:
  -tex.stackexchange.com/questions/6333/grammar-checking-tool-for-use-with-latex
  - in particular:
    - LanguageTool (java standalone checker): https://www.languagetool.org/
    - rtextdoc: http://jwork.org/rtextdoc
    - There are two old Unix tools for checking grammar. They are called style
      and diction. Check out the link:
      http://dsl.org/cookbook/cookbook_15.html#SEC220

Producing "good" (journal/conf compatible) PDF out of latex
------------------------------------------------------------
Summary (read first):
- The following worked on the IJNME submission (to get PDF v1.5 and no Type 3):
  - first: removed my old esvect my $TEXINPUTS (it contained .mf files that were used to auto-generate pk files, which are Type 3 fonts)
    - instead, installed texlive-fonts-extra
  - for (( i=0; i<=3; i++ )) do
      latex mypaper; bibtex mypaper; latex mypaper; 
    done
  - dvips -t letter -Ppdf -G0 -j0 mypaper.dvi -o mypaper.ps
  - pkfix mypaper.ps mypaper-pkfixed.ps
  - gs -sDEVICE=pdfwrite -dCompatibilityLevel=1.5 -dNOPAUSE -dQUIET -dBATCH \
    -sOutputFile=mypaper-1o5.pdf mypaper-pkfixed.ps
  - gs -sDEVICE=pdfwrite -dCompatibilityLevel=1.5 -dNOPAUSE -dQUIET -dBATCH \
    -dPDFSETTINGS=/prepress -dCompressFonts=true -dSubsetFonts=true \
    -dNOPLATFONTS -dSAFER -dMaxSubsetPct=100 -dEmbedAllFonts=true \
    -sOutputFile=mypaper-1o5-embedded.pdf -f mypaper-1o5.pdf
    # the above also embeds fonts like Helvetica into the document
    # /prepress is important; /screen does not embed; /printer aborts with
    # stack underflow in .setdistillerparams
  - pdffonts mypaper-1o5-embedded.pdf
  - qpdf --check mypaper-1o5-embedded.pdf

There's a script here that can apparently fix Type 3 font problems in 
individual svg figures:
http://tex.stackexchange.com/questions/33280/pdf-conformance-tool

See this: http://www.ics.uci.edu/~chenli/pdf-font-types/#commands
- this will apparently produce type 1 fonts only:
  - dvips -t letter -Ppdf -G0 -j0 mypaper.dvi -o mypaper.ps
  - but there can still be type 3 fonts from the figures - eg, xfig, MATLAB.

Replacing Type 3 by Type 1 fonts: see http://tex.stackexchange.com/questions/15092/replace-type-3-with-type-1-fonts-in-a-pdf
- excerpt:
  """
  On the off chance that you have at least the Postscript file used to generate
  the PDF, Heiko Oberdiek's pkfix is likely to do the job. The man page for
  pkfix-helper gives some useful hints and a workaround for the application of
  the utility.
  """
- note: pkfix.pl downloaded and installed under ~/local/pkgs/
  - but it's already available under ubuntu/mint as /usr/bin/pkfix!

Producing PDF version 1.5
- gs -sDEVICE=pdfwrite -dCompatibilityLevel=1.5 -dNOPAUSE -dQUIET -dBATCH -sOutputFile=submission-version-1o5.pdf submission-version.pdf;

Useful utilities:
- qpdf: qpdf --check submission-version-1o5.pdf
  - tells you the PDF version
- pdffonts: lists the fonts (and their types) in use in the PDF file
  - Type 3 fonts are typically not accepted, and they usually come from
    (MATLAB and other) figures.
- http://www.validatepdfa.com/: supposedly free online service (not tried yet)
- Adobe has something commercial called enflight or something similar
- libcampdf-perl (available on ubuntu/mint) looks incredibly useful - it comes 
  with many utilities, available on https://metacpan.org/release/CAM-PDF

===============================================================================

Tips from Satish Rao
--------------------
- use tikz for drawing pictures in latex - very cool programming language for
  drawing geometrical pictures.
  - google "tikz examples"

===============================================================================

overbar (bigger than \bar but smaller than \overline)
-----------------------------------------------------
\usepackage{amsfonts}

\newcommand{\overbar}[1]{\mkern 1.5mu\overline{\mkern-1.5mu#1\mkern-1.5mu}\mkern 1.5mu}

$\bar{\mathbb{R}}$ $\overbar{\mathbb{R}}$ $\overline{\mathbb{R}}$

(from:
	http://tex.stackexchange.com/questions/22100/the-bar-and-overline-commands)

===============================================================================

Listing code (including with numbered lines)
--------------------------------------------
- use the listings package - see ./listings.pdf. It has support for many languages, including MATLAB.
  - but listings conflicts with Cambridge's EngC style (error: \abovecaptionskip already defined).
    - this can be fixed by the following:
      \documentclass{EngC}
      \usepackage{fancyvrb} % to work around problems with listings, below
      \usepackage{savesym} % to work around problems with listings, below
      \savesymbol{abovecaptionskip}
      \savesymbol{belowcaptionskip}
      \usepackage{listings} % - conflicts with EngC - \abovecaptionskip already defined
      \restoresymbol{EngC}{abovecaptionskip} % now EngC's abovecaptionskip is \EngCabovecaptionskip
      \restoresymbol{EngC}{belowcaptionskip} % 
      \usepackage[dvipsnames]{xcolor} % for color commands; dvipsnames provides 68 predefined colours,
                                      % eg, OliveGreen

  - here are some decent settings for listings:
    \usepackage{fancyvrb} % needed for listings to work
    \usepackage{listings}
    \lstset{ %
      %backgroundcolor=\color{white},   % choose the background color; you must add \usepackage{color} or \usepackage{xcolor}
      basicstyle=\tt\small,        % the size of the fonts that are used for the code
      breakatwhitespace=false,         % sets if automatic breaks should only happen at whitespace
      breaklines=false,                 % sets automatic line breaking
      captionpos=b,                    % sets the caption-position to bottom
      commentstyle=\color{OliveGreen},    % comment style
      deletekeywords={...},            % if you want to delete keywords from the given language
      escapeinside={\%*}{*)},          % if you want to add LaTeX within your code
      extendedchars=true,              % lets you use non-ASCII characters; for 8-bits encodings only, does not work with UTF-8
      frame=single,                    % adds a frame around the code
      keepspaces=false,                 % keeps spaces in text, useful for keeping indentation of code (possibly needs columns=flexible)
      keywordstyle=\color{blue},       % keyword style
      language=MATLAB,                 % the language of the code
      morekeywords={*,...},            % if you want to add more keywords to the set
      numbers=left,                    % where to put the line-numbers; possible values are (none, left, right)
      numbersep=5pt,                   % how far the line-numbers are from the code
      numberstyle=\tiny\color{black}, % the style that is used for the line-numbers
      rulecolor=\color{black},         % if not set, the frame-color may be changed on line-breaks within not-black text (e.g. comments (green here))
      showspaces=false,                % show spaces everywhere adding particular underscores; it overrides 'showstringspaces'
      showstringspaces=false,          % underline spaces within strings only
      showtabs=true,                  % show tabs within strings adding particular underscores
      stepnumber=2,                    % the step between two line-numbers. If it's 1, each line will be numbered
      stringstyle=\color{black},     % string literal style
      tabsize=1,                       % sets default tabsize to 2 spaces
      frame = none,
      fancyvrb = true,
      columns = fullflexible
    }
  - examples of listing's use:
    - %\lstinputlisting[language=MATLAB,caption=\lstname]{\codedir/ex:awe/AWEonRCtree.m}
    - \lstinputlisting[language=MATLAB]{\codedir/ex:awe/AWEonRCtree.m}
    - \begin{lstlisting}
            Some code typed here.
      \end{lstlisting}
- you could also try the sverb package (./sverb.pdf), which among other things defines a listing environment. 
  This does work with EngC without the use of savesym. 
  However, sverb's listing environment does not provide line numbers.
- there's also the minted package: https://github.com/gpoore/minted


===============================================================================

Uses of \savebox, \newsavebox, \resizebox, etc.
-----------------------------------------------

    making of box of an lstlisting and scaling it
    ---------------------------------------------

    \newsavebox\SoftwareExampleBox

    \begin{lrbox}{\SoftwareExampleBox}\begin{minipage}{1.25\linewidth}
      \lstinputlisting{./figures/RCLine-nocomments.py}
    %\begin{lstlisting}
    %      oof
    %\end{lstlisting}
    \end{minipage}\end{lrbox}  
    %%%%%%% END just setting up the software example code here in a savebox - used later %%%%%%%%%%%%%%

    \begin{wrapfigure}[24]{r}{0.75\linewidth}%
     \centering{
            %\hspace{0em}\includegraphics[width=1\linewidth]{figures/curved-manifold-example}
            \resizebox{\linewidth}{!}{\colorbox{lightgray}{\usebox\SoftwareExampleBox}}
     }
    \vskip0.3em \caption{ABCD simulation algorithm (greatly simplified)\figlabel{example-software-description}.}
    \end{wrapfigure}
    ... text ...

===============================================================================

Matrices 
--------
- \usepackage{mathtools} introduces bmatrix* etc. envs; you can align the entries l,c,r,
  like with arrays

- bmatrix etc. are basically wrappers around array

- dashed row/col separator lines: begin{array}{c:c:c} a & b \\ \hdashline c & d \end{array}

- Adjusting matrix entry spacing: 
  \arraycolsep=1.4pt % controls array horizontal spacing
  \renewcommand{\arraystretch}{0.8} % controls array vert spacing

===============================================================================
subfigure/wrapfigure for figures/tables/equations
-------------------------------------------------

- note: use includegraphics (not epsfig) and leave the file type extension out (this enables latexmk/pdflatex to figure out by itself which of the available files (from types .eps, .pdf, .jpg, .png, etc) to use preferentially. It may also help latexmk auto-convert .eps to .pdf, for example, when running pdflatex.


using subfigure
---------------

\usepackage{subfig}

\begin{figure}[htpb]
	\centering
	\subfigure[Injection frequency higher than oscillator frequency]{
		\includegraphics[width=0.45\linewidth]{\allfigures/lc_il_pos.eps}
		\figlabel{lc_ij_a}
	}
	\subfigure[Injection frequency lower than oscillator frequency]{
		\includegraphics[width=0.45\linewidth]{\allfigures/lc_il_neg.eps}
		\figlabel{lc_ij_b}
	}
	\caption{Simple LC oscillator: locking range.\figlabel{lc_ij}}
\end{figure}

using wrapfigure
----------------

\begin{wrapfigure}[7]{r}{0.45\linewidth}
\vskip-2em
  \centering{
           \epsfig{file=eps-figs/Fig-6.ps,width=\linewidth}
  }
 \vskip-2.5em
\caption{\small LC oscillator with $\tanh$ nonlinearity.\figlabel{lcckt}}
\end{wrapfigure}
PARAS OF TEXT

alternative to subfigure for placing multiple figures
-----------------------------------------------------
  - from http://gurmeetsingh.wordpress.com/2008/09/20/latex-tips-n-tricks-for-conference-papers/
    - Gurmeet Singh Manku @ Stanford
    \begin{figure}
    \centering
    \begin{tabular}{cc}
    \epsfig{file=fig1.eps,width=0.5\linewidth,clip=} &
    \epsfig{file=fig2.eps,width=0.5\linewidth,clip=}\\
    \epsfig{file=fig3.eps,width=0.5\linewidth,clip=} &
    \epsfig{file=fig4.eps,width=0.5\linewidth,clip=}
    \end{tabular}
    \end{figure}


using wraptable (for tables)
----------------------------

\begin{wraptable}[14]{r}{0.5\linewidth}
    \centering
        \begin{tabular}{|m{0.32\linewidth}|m{0.22\linewidth}|m{0.22\linewidth}|}
        \hline
        {\bf ~~} &
        {\bf mean (100)} &
        {\bf best (100)} \\ \hline
        \hline
        CIM \cite{inagaki2016ScienceIsing2000} & 13248 & 13313
        \\ \hline
        our scheme & 13253 & 13326
        \\ \hline
        without noise & 13203 & 13249
        \\ \hline
        without SYNC & 13050 & 13155
        \\ \hline
        sinusoidal PPV & 13214 & 13276
        \\ \hline
        1\% var. in freq. & 13249 & 13309
        \\ \hline
        5\% var. in freq. & 13252 & 13303
        \\ \hline
        \end{tabular}
  \caption{Results of \acs{NAME} machines running MAX-CUT benchmark G22, compared with the Coherent Ising Machine (CIM) \cite{inagaki2016ScienceIsing2000}. The best known cut size (reported by a conventional simulated annealing algorithm running for a long time) is 13359, according to \cite{inagaki2016ScienceIsing2000}.\tablabel{results}}
\end{wraptable}
... text ...


Wrapfigure around equations
---------------------------

(from http://tex.stackexchange.com/questions/61771/wrapping-text-around-a-displayed-equation)

\documentclass{article}
\usepackage{amsmath}    % for cases environment (and lots more)
\usepackage{wrapfig}    % for wrapfigure environment
\usepackage{lipsum}     % for sample text

\begin{document}

\lipsum[1]
\begin{wrapfigure}{l}{.5\textwidth}
\begin{equation}
 T_y = 
    \begin{cases}
          x + \alpha & \text{if $\alpha = \beta$}\\
          x^2 + \beta & \text{else}
    \end{cases}
\end{equation}
\end{wrapfigure}

\lipsum[2]
\end{document}

A more featureful example (from NSF-SaTC-Medium-2017-UTD-UCB-jr--github/)
\begin{wrapfigure}[5]{r}{0.53\linewidth}
    \vskip-1.5em
    \begin{equation}
      \boxed{
      \begin{split}
        & \frac{d}{dt} \big[C(t)\, \delta \vec x(t)\big] + G(t)\, \delta \vec x(t) + G_u(t) \, \delta \vec u(t) = 0, \\
        & \delta \vec y(t) = P\, \delta \vec x(t) + Q\, \delta \vec u(t). \eqnlabel{LTVDAE}
      \end{split}
      }
    \end{equation}
\end{wrapfigure}

Even more featureful example (from OIM-QuICC-proposal.tex); origin https://tex.stackexchange.com/questions/425122/adding-border-around-figure-and-caption
%\usepackage[export]{adjustbox} % putting frames around eqns in figs/wrapfigs
%\usepackage{mwe} % for adjustbox?
\begin{wrapfigure}[3]{r}{0.6\linewidth}
\vskip-1em
\begin{adjustbox}{varwidth=\linewidth,margin=0.5em {0\abovecaptionskip} 0.5em 0,  frame=1pt}
\vskip-0.8em
\be{eqn:kuramoto}
    \frac{1}{\omega_0}{\frac{d}{dt} \Delta \phi_i(t) = K_c \sum_{\ignore{\substack{j=1 \\ j \not= i}}j=1,\,j\not=i}^n J_{ij} \sin(\Delta \phi_i (t) - \Delta \phi_j(t))}
\ee
\end{adjustbox}
\end{wrapfigure}



===============================================================================

chemical reactions
------------------

\usepackage{chemarrow}

\autorightleftharpoons{k1}{k2}
\mathop{\rightleftharpoons}\limits^{k_1}_{k_2}

===============================================================================

numbered \subsubsubsection, etc
-------------------------------

from http://pleasemakeanote.blogspot.com/2010/06/how-to-activate-subsubsubsection-in.html:

The equivalent to \subsubsubsection is \paragraph. To have that numbered simply use:
    \setcounter{secnumdepth}{5}

then:

    \section{} % level 1
    \subsection{} % level 2
    \subsubsection{} % level 3
    \paragraph{} % level 4 - equivalent to subsubsubsection
    \subparagraph{} % level 5

===============================================================================

using the fixme package
-----------------------
\RequirePackage[silent,inline,marginclue,draft]{fixme}
%\newcommand{\jnote}[1]{\centerline{\color{mydarkgreen}{{\uline{\textit{#1}}}}\\}}
\newcommand{\jnote}[1]{\hspace*{-0.35em}\raisebox{0.7em}[\height][\depth]{\\\makebox[0em][l]{\fxnote{\tiny\textit{\color{mydarkgreen}#1}}}}}
	\fxsetup{ status=draft,
    		  author={\tiny JR},
		  layout=footnote,
                  layout=inline, % also try footnote or pdfnote
                  theme=color,
		  marginclue
        }
        \definecolor{fxnote}{rgb}{0.8000,0.0000,0.0000}
	\renewcommand{\fxnotename}[1]{$\!\!\!$}
	\renewcommand{\fixmelogo}{}
\let\jn=\jnote

===============================================================================

finding "significant differences between 2 latex files
------------------------------------------------------

- use latexdiff

===============================================================================
(reducing space above and below the equation)
- You can always add extra negative space. 
  - Try 
    \lipsum[3] 
    \begin{wrapfigure}[3]{l}{.5\textwidth} 
    \vspace{-\baselineskip} 
    \begin{equation} 
      T_y = \begin{cases} 
               x + \alpha & \text{if $\alpha = \beta$}\
               x^2 + \beta & \text{else} 
            \end{cases} 
    \end{equation} 
    \end{wrapfigure} 
    –  mrf Jul 1 '12 at 7:37
- @user995434 I think you're looking for 
    \abovedisplayskip; see Herber's Mathmode document 
    –  cmhughes Jul 1 '12 at 14:16 

===============================================================================
techniques for controlling spacing and squeezing space
------------------------------------------------------

- latex: squeezing vertical space:
  - see
    http://www.terminally-incoherent.com/blog/2007/09/19/latex-squeezing-the-vertical-white-space/
      - see http://www.eng.cam.ac.uk/help/tpl/textprocessing/squeeze.html
          - \usepackage[compact]{paralist}

- latex: squeezing space around figures
  - * \floatsep: space left between floats.
    * \textfloatsep: space between last top float or first bottom float and the text.
    * \intextsep : space left on top and bottom of an in-text float.
    * \dbltextfloatsep is \textfloatsep for 2 column output.
    * \dblfloatsep is \floatsep for 2 column output.
    * \abovecaptionskip: space above caption
    * \belowcaptionskip: space below caption
    %%%% squeezing whitespace in and around figures
    \floatsep=0em % space left between floats.
    \textfloatsep=0em % space between last top float or first bottom float and the text.
    \intextsep=0em % space left on top and bottom of an in-text float.
    %\dbltextfloatsep is \textfloatsep for 2 column output.
    %\dblfloatsep is \floatsep for 2 column output.
    \abovecaptionskip=0em % space above caption
    \belowcaptionskip=0em % space below caption
    %%%% END squeezing whitespace in and around figures



- latex: squeezing space around displayed equations:
  -
  %%%%%% squeezing space around displayed equations. This needs to come _after_ begin document
  \abovedisplayshortskip=0pt
  \belowdisplayshortskip=0pt
  \abovedisplayskip=0pt
  \belowdisplayskip=0pt
  \arraycolsep %gap between columns of an array
  %%%%%% END squeezing space around displayed equations. This needs to come _after_ begin document

- latex: spacing between section/subsection headings
    \usepackage[compact]{titlesec} % adding option small changes font sizes of section, subsection, etc. all to the same
    % compact apparently reduces spacing above and below a bit (perhaps in the absence of titlespacing, below)
    \titlespacing{\section}{0pt}{*0}{*0}
    \titlespacing{\subsection}{0pt}{*0}{*0}
    \titlespacing{\subsubsection}{0pt}{*0}{*0}
    - (see  http://www.terminally-incoherent.com/blog/2007/09/19/latex-squeezing-the-vertical-white-space/)
    - Useful example (my own, from the 2021 Sony proposal):
      - \titlespacing{\section}{0pt}{*0.7}{*0.7} % args are: tabbing from left edge, vertical gaps above and below (as plus x minus x)
      - \titlespacing{\subsection}{0pt}{*0.5}{*0.5}
      - \titlespacing{\subsubsection}{0pt}{*0.3}{*0.3}
    - also controls paragraph spacing:
      \titlespacing{\paragraph}{%
                                0pt}{%              left margin
                                0.5\baselineskip}{% space before (vertical)
                                1em}%               space after (horizontal)

- latex: squeezing spacing between lines
  - there's baselinestretch, of course
  - now, also \linespread: \linespread{0.5}

- enumitem for adjusting spacing in lists:
  - see 2021/03/25: see 
    - http://www.texnia.com/archive/enumitem.pdf (useful documentation, including of parameters)
    - https://tex.stackexchange.com/questions/28107/how-to-set-leftmargin-when-using-the-enumerate-package

    % same functionality as tweaklist (but better?)
    \let\labelindent\relax % to fix conflict with IEEEtran,otherwise not reqd?
    \usepackage{enumitem}
    \setenumerate{leftmargin=1em,itemindent=0em,labelindent=0em,itemsep=0em} % sets it globally - but this doesn't seem to work
    % you can do it on a per list basis like this:
    \begin{enumerate}[label=\textbf{\arabic*)},wide=0em,topsep=0em,leftmargin=0em,itemindent=0.6em,labelsep=0.6em,labelindent=0em,itemsep=0em,labelwidth=0em,listparindent=0em]% this a very useful template, used in the QuICC white paper.
    %\begin{enumerate}[topsep=0em,leftmargin=0em,itemindent=0em,labelindent=0em,itemsep=0em] % and this does work, quite nicely
      \item ...
    \end{enumerate}

  - OLD: TWEAKLIST NOW DEPRECATED IN FAVOUR ON ENUMITEM latex: spacing within lists:
    \usepackage{tweaklist}
    - there's a problem with recent versions of latex; it says description
      already defined. Simply make a soft link to
      ~/unison/presentations-and-papers/includes/tex/inputs/tweaklist.sty, which
      fixes the offending conflict
  
    %%% tweaklist renewcommands
    % enumhook for the enumerate environment, itemhook for the itemize
    % environment, and descripthook for the
    % description environment.
    \newcommand{\modifiedListParamters}{
      \setlength{\topsep}{0pt}%
      \setlength{\itemsep}{-0.1em}
      \setlength{\partopsep}{0em}
      \setlength{\parsep}{0em}
      \setlength{\leftmargin}{1.1em}
      \setlength{\itemindent}{0em}
    }
    \renewcommand{\enumhook}{
      \modifiedListParamters
    }
    \renewcommand{\itemhook}{
      \modifiedListParamters
    }
    \renewcommand{\descripthook}{
      \modifiedListParamters
    }
    %%% end tweaklist renewcommands
    -

- changing figure caption size in Latex (often, they are annoyingly large):
  - see http://dcwww.camd.dtu.dk/~schiotz/comp/LatexTips/LatexTips.html
    """
    % Different font in captions
    \newcommand{\captionfonts}{\small}

    \makeatletter  % Allow the use of @ in command names
    \long\def\@makecaption#1#2{%
      \vskip\abovecaptionskip
      \sbox\@tempboxa{{\captionfonts #1: #2}}%
      \ifdim \wd\@tempboxa >\hsize
        {\captionfonts #1: #2\par}
      \else
        \hbox to\hsize{\hfil\box\@tempboxa\hfil}%
      \fi
      \vskip\belowcaptionskip}
    \makeatother   % Cancel the effect of \makeatletter

    \renewcommand{\figurename}{Fig.} % doesn't seem to work
    """

  - package caption with various options (including hang, very small font size,
    etc.) is already included in package-and-newcommand-includes.tex
    - to change any of the options in your document, use \captionsetup, eg:
      - \captionsetup[table]{font={scriptsize},format=default,indention=0em}
      - \captionsetup[figure]{font={scriptsize},format=hang,indention=0em
      - %% \captionsetup{font={stretch=1.2}} % affects both figure and table

  - \usepackage[options]{caption}
     to the preamble of your document.

  - \usepackage[hang,small,bf]{caption} Finally something
        that separates the caption from the text, is making the caption label
        bold:
    - see http://radio.wihome.net/wiki/?article=LaTeX:captions

  - \usepackage[small]{caption} With the options you can easily change
     for instance the caption font size, as a smaller caption font size
     immediately seperates the caption from the text.

  - \usepackage[hang,small]{caption} An other fancy feature is aligning the
    rest of the caption vertically with the start of the caption text, instead
    of with the "Figure 1:" caption label.


  - there's also package ccaption:
    - http://myitcv.org.uk/latex/tips_and_tricks.html



- squeezing the bibliography

%%%%%%%%%% without natbib
% this redefinition allows you to change spacing parms in the bibliography
\let\OLDthebibliography\thebibliography
\renewcommand\thebibliography[1]{
  \OLDthebibliography{#1}
  \setlength{\parskip}{0pt}
  \setlength{\itemsep}{0pt plus 0.3ex}
}

%\vspace*{-0.5em}
%\let\em=\it % to fix ulem redefn; but this doesn't work any more?
\usepackage[normalem]{ulem} % or \normalem in the preamble
{
%\footnotesize%\scriptsize
\renewcommand{\baselinestretch}{0.9}
\bibliographystyle{IEEEtran} % names use initials; uses longemdash for the same authors!
%\bibliographystyle{unsrt} % full names
%\bibliographystyle{plain} % full names
\begin{multicols}{2}
    \bibliography{stringdefs,jr,PHLOGON-jr,tianshi}
\end{multicols}
}

%%%%%%%%%% with natbib
% this works only with natbib; error without it
\setlength{\bibsep}{2pt} 


% works without natbib (and with cite) % from 
% to control the space between bib entries (from https://tex.stackexchange.com/questions/93859/condense-the-space-between-bibliographic-entries)
\let\OLDthebibliography\thebibliography
\renewcommand\thebibliography[1]{
  \OLDthebibliography{#1}
  \setlength{\parskip}{0pt}
  \setlength{\itemsep}{0pt plus 0.3ex}
}
% END to control the space between bib entries

\baselineskip 0pt % minimum space between lines, even if \baselinestretch=0
\baselinestretch 0.8 % squeeze space between lines 


===============================================================================
hyperref package - to make automatic or explicit links
===============================================================================
%\RequirePackage[hypertex,breaklinks=true,colorlinks,linkcolor=blue,pdfborder=false]{hyperref}
\RequirePackage[breaklinks=true,colorlinks,linkcolor=blue,pdfborder=false]{hyperref}

%\RequirePackage[hypertex]{hyperref} 
\RequirePackage[bookmarks,hidelinks=true]{hyperref} % hidelinks = true avoids hideous colours and boxes in the URLs
\RequirePackage[depth=subsection]{bookmark}
\RequirePackage[colorlinks=true, urlcolor=blue, linkcolor=black, pdfborder={0 0 0}]{hyperref} % urls blue, footnotes black, no boxes
%\definecolor{linkColor}{rgb}{0.1,0.1,0.8}
%\usepackage[colorlinks=true,bookmarks,pdfpagemode=UseOutlines,linkcolor=linkColor,citecolor=linkColor,pagecolor=blue,urlcolor=blue,pdftitle={Verification, Learning, Control},pdfauthor={Jaijeet Roychowdhury},plainpages=false]{hyperref}

explicit use: \href{link}{text} % or maybe the other way around

===============================================================================
using the acronym package
-------------------------

\usepackage[nolist,nohyperlinks]{acronym}

Just after \begin{document}:

\begin{acronym} % all acronym definitions (usepackage acronym)
    \acro{OscIsing}[OscIsing]{Oscillator-based Ising Machines}
    \acro{another}[oof]{Oof Off Oof}
\end{acronym}

To invoke in the document:
    - use \ac{OscIsing} to refer to it - first time, full name; next time, the short name
    - or: \acs{OscIsing} for the short name, and \acl{OscIsing} for the long name

===============================================================================
useful tips for \bibliography
------------------------------------------------------

- natbib is not good - eg, it conflicts with cite (whose functionality it is supposed to provide, but doesn't) if cite is pulled in later; and cite doesn't work if it is pulled in earlier.
  - so make sure natbib is not being pulled in, and
    \usepackage{cite}

- ieeetr is a built-in bibliography style in texlive - it is good, use it:

  \renewcommand{\thepage} {References--\arabic{page}} % useful in proposals
  \pagenumbering{arabic}

  \bibliographystyle{ieeetr} % ieeetr is built into texlive - does not use \em, which ulem redefines
  %\bibliographystyle{IEEEtran} % also built into tex - might use \em - deprecated in favour of ieeetr

- you'll need to reduce the spacing between items for ieeetr and may want to adjust baselinestretch, too- the method for doing so is in the spacing section, above

===============================================================================


fixing word completion in vim for latex
---------------------------------------
- word completion in latex annoyance: words with _, :, etc in them (eg,
  citation keys) are not completed. To fix,
    :set iskeyword=@,48-57,_,-,192-255,:,.
      - this is done in ~/.vimrc

===============================================================================


changing fonts and font size
----------------------------
  - % "If the rules say 12pt, you can usually get away with 11.5pt without anyone noticing:"
    % (http://robjhyndman.com/researchtips/squeezing-space-with-latex/)
    %\fontsize{11.5}{14}\rm : 11.5pt type with 14pt leading
    \fontsize{10.75}{12.5}\rm
  - the leading seems to have an impact on both baselinestretch and the font size itself

- latex: math fonts:
  - %\usepackage{mathptm} % times (smaller) math fonts, greek characters NOT italicized
  - \usepackage{mathptmx} % times (smaller) math fonts, greek characters also italicized

===============================================================================


enhanced definition of \etc in latex
------------------------------------
        %\newcommand{\etc}{\textit{etc.}}
        % etc defined so that there is only a single period after it if it is followed by a period
        % see: http://en.wikibooks.org/wiki/TeX/def
        % see: http://www.tug.org/pipermail/texhax/2004-July/002449.html
        % see: http://en.wikibooks.org/wiki/TeX/if
        \ifx \etc \undefined
          %\def\myarg{#1}
          %\def\myfullstop{.}
          %\def\etc{#1}{\textit{etc} arg is ``\myarg'' \ifx\myarg\myfullstop\then.\else.#1\fi\/}
          \def\etc#1{\textit{etc}\if#1..\else.#1\fi}
        \fi

===============================================================================

Date and time in latex
----------------------

\documentstyle[pacific,...]{...}
\usepackage{datetime2}

\begin{document}

    Right now it is \DTMnow. Today's date is \today, and the current time is \DTMcurrenttime.


\end{document}



% vim: tw=80


==> bib/one-line-per-sentence.txt <==

BAD (Many sentences on a single line):
"""
A key limitation of existing methods for protecting hardware against malicious capabilities, including IFT and security property verification, is that they have only been applied to the digital domain. However, confidentiality and integrity of sensitive data, as well as secure operation of a device, may also be jeopardized in the analog domain or in mixed-signal designs \cite{AMS-DT17}. Indeed, previous studies have demonstrated how secret information from the digital domain can be leaked via systematic modification of design parameters in the analog domain \cite{TVLSI17}, such as changing carrier frequencies or transmission power in an RF transmitter. Conversely, as shown in \cite{a2,analog_ift}, carefully constructed analog circuits can activate malicious digital logic or even create a rogue channel to leak sensitive information from the analog to the digital domain. The problem intensifies as mixed-signal IC designs become widespread due to the ubiquity of wireless technologies, and as simple digital I/Os of the past are being replaced by high-speed links which combine analog and digital techniques for noise reduction or channel distortion compensation \cite{han2016design}. Therefore, developing IFT approaches for analog/mixed-signal designs would greatly assist in ensuring the security of such products and could fill the gap in trustworthiness verification of modern and complex hardware designs.
"""


-----


BAD (80 chars per line, without regard to sentence breaks):
"""
A key limitation of existing methods for protecting hardware against malicious
capabilities, including IFT and security property verification, is that they
have only been applied to the digital domain. However, confidentiality and
integrity of sensitive data, as well as secure operation of a device, may also
be jeopardized in the analog domain or in mixed-signal designs \cite{AMS-DT17}.
Indeed, previous studies have demonstrated how secret information from the
digital domain can be leaked via systematic modification of design parameters in
the analog domain \cite{TVLSI17}, such as changing carrier frequencies or
transmission power in an RF transmitter. Conversely, as shown in
\cite{a2,analog_ift}, carefully constructed analog circuits can activate
malicious digital logic or even create a rogue channel to leak sensitive
information from the analog to the digital domain. The problem intensifies as
mixed-signal IC designs become widespread due to the ubiquity of wireless
technologies, and as simple digital I/Os of the past are being replaced by
high-speed links which combine analog and digital techniques for noise reduction
or channel distortion compensation \cite{han2016design}. Therefore, developing
IFT approaches for analog/mixed-signal designs would greatly assist in ensuring
the security of such products and could fill the gap in trustworthiness
verification of modern and complex hardware designs.
"""

-----

GOOD (one line per sentence):
"""
A key limitation of existing methods for protecting hardware against malicious capabilities, including IFT and security property verification, is that they have only been applied to the digital domain. 
However, confidentiality and integrity of sensitive data, as well as secure operation of a device, may also be jeopardized in the analog domain or in mixed-signal designs \cite{AMS-DT17}. 
Indeed, previous studies have demonstrated how secret information from the digital domain can be leaked via systematic modification of design parameters in the analog domain \cite{TVLSI17}, such as changing carrier frequencies or transmission power in an RF transmitter. 
Conversely, as shown in \cite{a2,analog_ift}, carefully constructed analog circuits can activate malicious digital logic or even create a rogue channel to leak sensitive information from the analog to the digital domain. 
The problem intensifies as mixed-signal IC designs become widespread due to the ubiquity of wireless technologies, and as simple digital I/Os of the past are being replaced by high-speed links which combine analog and digital techniques for noise reduction or channel distortion compensation \cite{han2016design}. 
Therefore, developing IFT approaches for analog/mixed-signal designs would greatly assist in ensuring the security of such products and could fill the gap in trustworthiness verification of modern and complex hardware designs.
"""


==> bib/texinputs/EngC/readme.txt <==
% readme.txt for the EngC design
% 2011/02/03, v1.10

The 29 files included in this distribution are:

amsthdoc.pdf
amsthm.sty
appendixA.tex
appendixB.tex
appendixC.tex
authors.ind
cantor1.eps
chap1.tex
chap2.tex
chap3.tex
chap4.tex
chap5.tex
EngC.cls
EngCguide.bbl
EngCguide.pdf
EngCguide.tex
floatpag.sty
framed.sty
harvard.sty
helvneue.sty
multind.sty
nfssext.sty
notation.tex
percolation.bib
readme.txt
rotating.sty
sidecap.sty
soul.sty
subject.ind

To run the guide through LaTeX, you need to run something like this (depending on your installation):
  latex EngCguide

Run this three times, then make a ps or pdf using the driver you have, e.g. dvips

If you are missing any standard files, go to the Comprehensive TeX Archive Network at:
  http://www.ctan.org/




